Families of (3,3)-split Jacobians

We compute all the "special" cases of (3,3)-split Jacobians and we parametrize the Igusa-Clebsch invariants of curves of genus two whose Jacobian is (3,3)-isogenous to a product of two elliptic curves from the Hesse pencil.

==> images/deg3ram_generic.pdf_tex <==
\begingroup
  \begin{picture}(1,0.19087101)
    \put(0,0){\includegraphics[width=\unitlength]{deg3ram_generic.pdf}}
    \put(-0.35953432,0.42083196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15560173\unitlength}\raggedright 85.94285.94285.942jhrthrt\end{minipage}}}
  \end{picture}
\endgroup


==> images/line5pts.pdf_tex <==
\begingroup
  \begin{picture}(1,0.01229086)
    \put(0,0){\includegraphics[width=\unitlength]{line5pts.pdf}}
  \end{picture}
\endgroup%

